No Training, No Problem: Rethinking Classifier-Free Guidance for Diffusion Models

Classifier-free guidance (CFG) has become the standard method for enhancing the quality of conditional diffusion models. However, employing CFG requires either training an unconditional model alongside the main diffusion model or modifying the training procedure by periodically inserting a null condition. There is also no clear extension of CFG to unconditional models. In this paper, we revisit the core principles of CFG and introduce a new method, independent condition guidance (ICG), which provides the benefits of CFG without the need for any special training procedures. Our approach streamlines the training process of conditional diffusion models and can also be applied during inference on any pre-trained conditional model. Additionally, by leveraging the time-step information encoded in all diffusion networks, we propose an extension of CFG, called time-step guidance (TSG), which can be applied to any diffusion model, including unconditional ones. Our guidance techniques are easy to implement and have the same sampling cost as CFG. Through extensive experiments, we demonstrate that ICG matches the performance of standard CFG across various conditional diffusion models. Moreover, we show that TSG improves generation quality in a manner similar to CFG, without relying on any conditional information.

==> data/CFG_Metrics.csv <==
Checkpoints,Inception Score,FID,sFID,Precision,Recall
50,17.68670654296875,74.37878948785846,39.8918255044681,0.3919,0.4001
100,40.24425506591797,36.428737236822485,20.152970248429483,0.6001,0.5404
150,58.921932220458984,25.929009864849036,19.33502987869781,0.6577,0.577
200,77.48516845703125,20.04772470173276,18.96737629406698,0.6988,0.5964
250,89.92576599121094,17.09432628255064,18.96995201385994,0.7284,0.5921
300,100.51382446289062,15.079262385638685,18.84007044961072,0.7401,0.6065
350,110.92591857910156,13.466354955767201,18.7453236012625,0.7539,0.6045
400,118.9547119140625,12.366947680016096,18.69430358272632,0.7627,0.6104


==> data/ICG_Metrics.csv <==
Checkpoints,Inception Score,FID,sFID,Precision,Recall
50,19.470815658569336,68.02947727395389,36.39440917282241,0.4224,0.4227
100,46.068931579589844,31.66229698675579,19.707025819935893,0.6442,0.5483
150,68.95499420166016,22.03831375003574,18.939420633718214,0.7039,0.5784
200,86.77981567382812,17.231039496046037,18.789926088725906,0.7433,0.5685
250,102.94294738769531,14.249527401617456,18.491109600256777,0.7644,0.5845
300,114.24626159667969,12.780231314101172,,0.7813,0.5856
350,122.53276062011719,11.582610221779134,18.384393241236808,0.7881,0.5875
400,133.49851989746094,10.647071406064526,18.450984506949453,0.795,0.5987


==> data/dit.dat <==
Scale	FID	IS	Precision	Recall
1.0	15.490243344290093	112.57608032226562	0.6382	0.7437
1.2	7.139009989719398	185.42544555664062	 0.7536	 0.7031
1.4	5.501340489736208	250.3984375	0.8335	0.6472
1.6	6.689578919597807	294.8892517089844	0.8764	0.5982
1.8	8.685305836795692	331.9902648925781	0.901	0.5365
2.0	10.618981643583709	352.5581359863281	0.9162	0.4987
2.5	14.62998590567122	389.44647216796875	0.9368	0.405

==> data/dit_tsg.dat <==
Scale	FID	IS	Precision	Recall
1.0	15.490243344290093	112.57608032226562	0.6382	0.7437
1.5	9.5543122711166	150.33609008789062	0.7041	0.7122
2.0	7.145439463104026	181.52871704101562	0.7647	0.6814
2.5	6.855932196693175	207.8908081054687	0.7972	0.6479
3.0	7.654748462839336	223.77682495117188	0.8152	0.6228
3.5	8.951497363436033	239.5867156982422	0.8213	0.5951
4.0	10.562924978365231	236.00460815429688	0.8186	0.5703

==> data/sd.dat <==
w   Inception   Score   FID sFID    Precision   Recall
1.0	23.7135	36.6368	92.2982	0.4774	0.6432
2.0	34.8154	19.98244	82.7962	0.6528	0.5908
3.0	37.8954	20.0523	81.3697	0.6944	0.5346
4.0	39.2066	21.5600	81.4453	0.7056	0.5082
5.0	39.4800	23.049	82.0499	0.7088	0.4868
6.0	39.9739	23.95043	82.88049	0.7122	0.4814
